Efficient preconditioners for coupled Stokes-Darcy problems with MAC scheme: Spectral analysis and numerical study

Coupled systems of free flow and porous media arise in a variety of technical and environmental applications. For laminar flow regimes, such systems are described by the Stokes equations in the free-flow region and Darcy's law in the porous medium. An appropriate set of coupling conditions is needed on the fluid-porous interface. Discretisations of the Stokes-Darcy problems yield large, sparse, ill-conditioned, and, depending on the interface conditions, non-symmetric linear systems. Therefore, robust and efficient preconditioners are needed to accelerate convergence of the applied Krylov method. In this work, we consider the second order MAC scheme for the coupled Stokes-Darcy problems and develop and investigate block diagonal, block triangular and constraint preconditioners. We apply two classical sets of coupling conditions considering the Beavers-Joseph and the Beavers-Joseph-Saffman condition for the tangential velocity. For the Beavers-Joseph interface condition, the resulting system is non-symmetric, therefore GMRES method is used for both cases. Spectral analysis is conducted for the exact versions of the preconditioners identifying clusters and bounds. Furthermore, for practical use we develop efficient inexact versions of the preconditioners. We demonstrate effectiveness and robustness of the proposed preconditioners in numerical experiments.

==> history.txt <==
Version history for the SVJour3 LaTeX2e package

date      filename   version  action/reason/acknowledgements
-----------------------------------------------------------------
 1.03.06  svjour3.cls   3.0   first official release, version number 3.0

15.03.06  svjour3.cls   3.1   introducing 3rd journal format "smallextended"

08.05.07  svjour3.cls   3.2   alias for option "onecolumn": "smallcondensed"

18.12.09  svglov3.clo   3.2   allowed half-integral font sizes, made option
                              "runningheads" default, fixes Underfull \hbox-es
                              bug reported by Tobias Bruell (TU Berlin)

18.12.09  template.tex   -    added \usepackage{fix-cm} to cure Font Warning

02.06.10  template.tex   -    added two more exemplary \documentclass lines,
                              variants of options

16.09.10  template.tex   -    added one more \documentclass offering to suit
                              the instructions

19.12.17 spbasic.bst, spmpsci.bst   -   n.separate" function that call within page range
                              removed(because lengthy page ranges get affected)

19.1.18 spphys.bst - Mathieu Dutour/Vogel, Andreas requirement (article title missing in bbl)
	           -  format.title "title" output.check

24.4.19  template.tex   -    added Conflict of Interest as a section part below to acknowledgement

18.6.21  svjour3.cls    -    Mathmatical Subject Classification (2020) year changed

18.6.21  template.tex   -    subclass as mandatory (% removed \subclass{...} command)

==> iterations-fig/fig/no_pre_Paula_BJJ_n=64_k=0.01_mu=0.001_aBJ=1.txt <==
q
1.00000000000000000000
0.01923333438604491602
0.01657018742407260006
0.01637152656111523844
0.01632352561797488499
0.01630579397689380095
0.01629759815302159534
0.01629353561852861162
0.01629174294623038713
0.01629128824723672514
0.01629123746484277546
0.01629121960707534400
0.01629081727258133161
0.01629013549125414573
0.01628799226275607498
0.01628581304111038561
0.01628187908214150798
0.01627646333293039649
0.01627177363541939051
0.01626335729548284217
0.01625660647918831386
0.01624583641815093016
0.01623549790451043681
0.01622267706613570934
0.01620702742051333481
0.01619191266620639835
0.01616928139952750892
0.01615043472392117818
0.01612079910575543382
0.01609536899160883203
0.01605787193030145527
0.01602217752997352543
0.01597723060456771385
0.01592758445074608439
0.01587474780872115063
0.01580828566981503508
0.01574763347266111904
0.01566321152601238276
0.01559233494629589344
0.01549278542892327214
0.01541000454217657419
0.01529932615420596942
0.01520519589875925920
0.01508325734324539834
0.01495225157301605275
0.01478842088974831152
0.01467585517515778565
0.01462035331201395026
0.01455833670713447062
0.01436618197080070589
0.01393775894836593067
0.01372958691185453654
0.01355673578633193564
0.01338212395073797890
0.01328564542371607482
0.01321782004127662266
0.01314556172384424848
0.01311140301073278162
0.01306374888219849831
0.01303614534851820460
0.01300112255673686011
0.01297223719944434750
0.01294291317925866554
0.01290906830875408057
0.01287854206138095217
0.01283965235682647463
0.01280535652133156510
0.01276231873557153590
0.01272402324095141431
0.01268209530345325818
0.01264331102481872776
0.01260493627515535571
0.01257029413131743704
0.01254041262586667697
0.01251273993050101840
0.01249106828001040649
0.01247358755112273898
0.01246000109034828100
0.01244977782933526407
0.01244277259171181274
0.01243820397201964717
0.01243544331070579011
0.01243418485288537781
0.01243372645444091110
0.01243370219060929358
0.01243360579220466680
0.01243296383970577020
0.01243128334076442146
0.01242810628105354455
0.01242257710923795611
0.01241401590094336205
0.01240116221153614307
0.01238515512175630481
0.01236946487418607264
0.01235635379385407323
0.01234037429860981687
0.01230138231981238624
0.01214573751226088495
0.01173391847576762091
0.01138097125702014316
0.01131277800281471797


==> iterations-fig/fig/no_pre_Paula_BJSJ_n=64_k=0.01_mu=0.001_aBJ=1.txt <==
q
1.00000000000000000000
0.01923333438604491602
0.01657018741136875861
0.01637152654310420480
0.01632352559389143101
0.01630579395085246519
0.01629759812777419048
0.01629353559679857025
0.01629174292909723806
0.01629128823311954896
0.01629123745176420252
0.01629121959308435855
0.01629081725315265419
0.01629013546340853449
0.01628799220899823652
0.01628581295908235888
0.01628187894025126536
0.01627646309679944142
0.01627177331065930016
0.01626335679349502975
0.01625660581892630213
0.01624583549468970947
0.01623549672096778404
0.01622267552947718669
0.01620702544692088215
0.01619191026741925027
0.01616927834695979990
0.01615043111750893642
0.01612079463514049307
0.01609536379786717999
0.01605786566489339137
0.01602217026339978340
0.01597722213372349681
0.01592757472751397257
0.01587473677099879646
0.01580827311991704967
0.01574761967680051236
0.01566319616388387945
0.01559231839785288169
0.01549276750463605100
0.01540998575074001634
0.01529930644345440204
0.01520517569291342935
0.01508323689760720718
0.01495223129534758132
0.01478840108478293378
0.01467583598729177950
0.01462033469723636632
0.01455831920849968639
0.01436616817587069335
0.01393775199332588158
0.01372958245010708241
0.01355673296272141143
0.01338212223956094377
0.01328564406807234907
0.01321781880340163959
0.01314556040965666681
0.01311140155646416811
0.01306374704077753295
0.01303614315190675110
0.01300111966638205392
0.01297223349262371407
0.01294290833736894131
0.01290906173164860053
0.01287853344821832287
0.01283964039430432295
0.01280534088748800509
0.01276229740397184786
0.01272399573556885245
0.01268205971701725880
0.01264326672993912500
0.01260488203592506108
0.01257022960649926448
0.01254033816138777277
0.01251265531860373814
0.01249097488858519865
0.01247348642332031694
0.01245989340709944063
0.01244966482603626808
0.01244265553547371436
0.01243808396874910606
0.01243532124238426982
0.01243406162580684010
0.01243360259961276935
0.01243357822365799906
0.01243348200349359348
0.01243284035862104314
0.01243116016686725278
0.01242798320200919591
0.01242245373587954824
0.01241389164260130705
0.01240103622445738220
0.01238502669022836615
0.01236933387436961636
0.01235622071681997600
0.01234023890887946812
0.01230124178255286894
0.01214557693795202849
0.01173369889886556085
0.01138069380719089474
0.01131248806919750959


==> iterations-fig/fig/pre_1_Paula_BJJ_n=64_k=0.01_mu=0.001_aBJ=1.txt <==
q
1.00000000000000000000
0.05986601237861180480
0.01901105459303526965
0.01282034650811136531
0.01261353810953559119
0.00416310644456888319
0.00278110517638971086
0.00161330623758359354
0.00113576667787282782
0.00091404645650786836
0.00085600498263511764
0.00070433226360992014
0.00067773235706953129
0.00054711351486516385
0.00052514235118400205
0.00039840782418493030
0.00036979158762732257
0.00029969058292998735
0.00018124865549164001
0.00011916277842683185
0.00009021618996348490
0.00007052451725536079
0.00004126097480085733
0.00003055559926936261
0.00002139848807559556
0.00001046317437131023
0.00000701735110549317
0.00000449588557758744
0.00000323498937270883
0.00000199474345148881
0.00000147151861438847
0.00000094190718424536
0.00000076865629971137
0.00000048529117800245
0.00000036979086316968
0.00000022158249944748
0.00000012929194298064
0.00000007000933558496


==> iterations-fig/fig/pre_1_Paula_BJSJ_n=64_k=0.01_mu=0.001_aBJ=1.txt <==
q
1.00000000000000000000
0.03120857076917235573
0.02998008778993891538
0.01336828086951240974
0.01197560426897364451
0.00593860052362082426
0.00296311776762130802
0.00183817630294184345
0.00142475249445932726
0.00126988649393004315
0.00116755975450858374
0.00103990258394057633
0.00099708910761057957
0.00090139554212010926
0.00084058467861527607
0.00069803909746174204
0.00059056739688661305
0.00051140104117837265
0.00038262325941148124
0.00021838365199795411
0.00014398648801975975
0.00007781741873245101
0.00004413671392021917
0.00003145531988955658
0.00001666491467977803
0.00001197569537814294
0.00001141105489926392
0.00000746184762312081
0.00000652215481215234
0.00000436105852531868
0.00000273757523832868
0.00000153274981623610
0.00000079053137976062
0.00000043159053809578
0.00000026325180534914
0.00000021422716985842
0.00000012101824927567
0.00000009443102181715


==> iterations-fig/fig/pre_1_exact_Paula_BJJ_n=64_k=0.01_mu=0.001_aBJ=1.txt <==
q
1.00000000000000000000
0.06710431738091431064
0.01987145437372900281
0.01604612958026188987
0.01270003572207886733
0.00665396811201690152
0.00260335064500678099
0.00170810475744324593
0.00124420184835109023
0.00122954910041663673
0.00082790459438794356
0.00082777804705491296
0.00071769801141972314
0.00062633108436572951
0.00056827587061673347
0.00041924561933245116
0.00038123255334127098
0.00027843099859212216
0.00020909449760062948
0.00011137272615530278
0.00008094249648046840
0.00004734451928865799
0.00003601784862479736
0.00001596928805078768
0.00000846271096801857
0.00000447964380499096
0.00000416917009806827
0.00000238796361439487
0.00000193348660859983
0.00000120489992980455
0.00000084459221193066
0.00000068245857815702
0.00000041463183222331
0.00000040459848566335
0.00000015824230737042
0.00000014510073976004
0.00000006115429663436


==> iterations-fig/fig/pre_1_exact_Paula_BJSJ_n=64_k=0.01_mu=0.001_aBJ=1.txt <==
q
1.00000000000000000000
0.02993889833690592528
0.02222835099715007520
0.01430253152306558764
0.01381675709503927055
0.00445821434579559209
0.00307301407440000113
0.00224773312801736062
0.00154532705327502717
0.00148615730760050420
0.00123546403644312448
0.00108057143856526094
0.00106086860861626152
0.00099535136693726595
0.00096250175996200288
0.00075064013001233305
0.00074323236827234613
0.00043573185428575939
0.00040723979096534785
0.00015019409799891734
0.00015019204498058840
0.00007540497277114933
0.00006634748307720994
0.00002394459333434302
0.00002100336501891718
0.00000519659693761519
0.00000516493767200928
0.00000251502121832924
0.00000251401106347640
0.00000062583680027615
0.00000060243342875154
0.00000038364789701386
0.00000028467518241524
0.00000008890966147359


==> iterations-fig/fig/pre_2_Paula_BJJ_n=64_k=0.01_mu=0.001_aBJ=1.txt <==
q
1.00000000000000000000
0.06371328859385347321
0.01520198797620635894
0.01289349585560745949
0.00594753855363704988
0.00350876767371330854
0.00124183023635819926
0.00084225912531335934
0.00055896653398989889
0.00052254773849686310
0.00049176680954840643
0.00038023149979677273
0.00037735510164426636
0.00017750047681219143
0.00012369728221244287
0.00006610021912081240
0.00003832558311634150
0.00001727754187419988
0.00000780035572321199
0.00000357288177372726
0.00000139432511559953
0.00000054342236564176
0.00000021197326440618
0.00000010738641187412
0.00000003616237110244


==> iterations-fig/fig/pre_2_Paula_BJSJ_n=64_k=0.01_mu=0.001_aBJ=1.txt <==
q
1.00000000000000000000
0.03716291722584526280
0.01162280660740644400
0.01162248552863366820
0.00549078532993864908
0.00167265381116721745
0.00145040350912664195
0.00088405215166361176
0.00080721965155073857
0.00072631273117355823
0.00070525681050922595
0.00056785938427743874
0.00056771824889058754
0.00026788742794228422
0.00026690907055243381
0.00009846345835420422
0.00006235443906344442
0.00001579212746671801
0.00000838917695574640
0.00000252195686135580
0.00000131341804081234
0.00000053147776187484
0.00000025235651555441
0.00000011630965945507
0.00000003227648493667


==> iterations-fig/fig/pre_2_exact_Paula_BJJ_n=64_k=0.01_mu=0.001_aBJ=1.txt <==
q
1.00000000000000000000
0.06155847270158031070
0.01755350178577841022
0.01424646099701659500
0.00392281655426770636
0.00031532326138952233
0.00029588458024879021
0.00022225026590883844
0.00018642439870950563
0.00008244460069133955
0.00006578172847425355
0.00003094887765723965
0.00001081661426600985
0.00000197239294746977
0.00000071182098882574
0.00000020388689433103
0.00000008913021219211


==> iterations-fig/fig/pre_2_exact_Paula_BJSJ_n=64_k=0.01_mu=0.001_aBJ=1.txt <==
q
1.00000000000000000000
0.03087621692221898667
0.01464327450573942382
0.00669308720185723439
0.00475648327255082451
0.00072875181444919496
0.00055857688914516957
0.00048419332609590592
0.00039949236862172564
0.00015645540307280615
0.00010533209812831316
0.00008040117969408384
0.00000941420388192337
0.00000428366872885307
0.00000031334199247264
0.00000017153782684154
0.00000009442819755614


==> iterations-fig/fig/pre_3_Paula_BJJ_n=64_k=0.01_mu=0.001_aBJ=1.txt <==
q
1.00000000000000000000
0.03175122334889688563
0.00428769018565783484
0.00406430383532104325
0.00149577540158556252
0.00080244683264220774
0.00055800915182630559
0.00052732257977621097
0.00041912941307351232
0.00031415328778018723
0.00017653912491867255
0.00009931986995751930
0.00007065871724516944
0.00001852347863133319
0.00001717562652308428
0.00000418789341936675
0.00000236491980800966
0.00000106819270640805
0.00000047285722308376
0.00000020625919651105
0.00000010205013145113
0.00000004347895360918


==> iterations-fig/fig/pre_3_Paula_BJSJ_n=64_k=0.01_mu=0.001_aBJ=1.txt <==
q
1.00000000000000000000
0.00882996512614982881
0.00687115552578134760
0.00270724477490742743
0.00181724281350394449
0.00080914195775066522
0.00070354843063476138
0.00070074423725147367
0.00054296727039222239
0.00044586515811684616
0.00024901342443981253
0.00017901575697257174
0.00004249358534719702
0.00002665607247191922
0.00001485740857227291
0.00000424061246982433
0.00000151297530505241
0.00000040002883867560
0.00000015802128899141
0.00000006801939021222


==> iterations-fig/fig/pre_3_exact_Paula_BJJ_n=64_k=0.01_mu=0.001_aBJ=1.txt <==
q
1.00000000000000000000
0.00894802558567260077
0.00569586150384109383
0.00021329161413260835
0.00017134479992490643
0.00005367055944117703
0.00002245780125627431
0.00000532981338697509
0.00000495889433931786
0.00000280556354197412
0.00000029621453648080
0.00000024032903969520
0.00000005563246877202


==> iterations-fig/fig/pre_3_exact_Paula_BJSJ_n=64_k=0.01_mu=0.001_aBJ=1.txt <==
q
1.00000000000000000000
0.01362195760391981744
0.00151000644739477589
0.00076195215033436929
0.00025012770993999400
0.00023717384179044697
0.00000996994328064758
0.00000993749296684835
0.00000181826721765810
0.00000080800512421064
0.00000011738417963333
0.00000003389930316600


==> readme.txt <==
%                                                             readme.txt
% LaTeX class SVJour3 for Springer journals -
%                                           version 3.1 as of 2006/03/15
%
% read-me file
%                                                           (c) Springer
%-----------------------------------------------------------------------
%

This package contains the LaTeX2e support for Springer journals
Base-URL for updates: ftp://ftp.springer.de/pub/tex/latex/svjour3/

The following files are part of the macro package

  readme.txt    This file
  history.txt   The version history of the package
  svjour3.cls   The document class file for Springer journals
  usrguid3.*    Main User's Guide (dvi, pdf)
  svglov3.clo   The global class option file
  template.tex  A fill-in form for a standard article with usage comments

In due course:
  example.*     Example of an article (tex, dvi)
  example.pdf   The file example.pdf contains a ready to print version
                that can be produced at the publisher only, when page
                numbers are fixed


Bibliographic references in author-year form can be made using the
"natbib" package of Patrick W. Daly. You can find it on CTAN, e.g. at
ftp://ftp.dante.de/tex-archive/macros/latex/contrib/natbib/
or look for a mirror next to you at
http://www.ctan.org/getmirror/?action=/search/


INSTALLATION

Copy svjour3.cls and svglov3.clo to a place where LaTeX can find them.


GETTING STARTED

You should first read the "Main User's Guide" to get an overview.
Alternatively to reading the entire documentation, it is
also possible to proceed by merely filling out the template and then
looking up additional commands as needed.


